M-Fibration Theory with Applications to Weighted Graphs

The purpose of this paper is to provide a general, comprehensive, theoretical framework that allows one to deal with fibrations on graphs labelled on a commutative monoid. This is a genuine extension of the theory of graph fibrations (as introduced in "Fibrations of Graphs" [Discrete Math., vol. 243, pp. 21-66, 2002]), that makes it possible to deal with weighted graphs, and also graphs labelled with other algebraic structures. The derived theory also lends itself naturally to consider approximate fibrations. As an example, we show how the derived theory can be applied to the reduction of weighted networks, providing a strong theoretical underpinning to recent empirical results.

==> fig/data/frontier_cnn.csv <==
eps,units,unitfrac,acc
0.000,176,1.0000,0.9909
0.100,176,1.0000,0.9909
0.200,176,1.0000,0.9909
0.300,176,1.0000,0.9909
0.400,166,0.9432,0.9889
0.500,18,0.1023,0.1472
0.600,8,0.0455,0.1135
0.700,5,0.0284,0.1135
0.800,4,0.0227,0.1135
0.900,3,0.0170,0.1135
1.000,3,0.0170,0.1135


==> fig/data/frontier_mlp.csv <==
eps,units,unitfrac,acc
0.000,400,1.0000,0.9776
0.100,400,1.0000,0.9776
0.200,400,1.0000,0.9776
0.300,400,1.0000,0.9776
0.400,305,0.7625,0.9753
0.500,169,0.4225,0.7963
0.600,102,0.2550,0.1038
0.700,45,0.1125,0.0980
0.800,7,0.0175,0.0974
0.900,3,0.0075,0.0974
1.000,2,0.0050,0.0974


==> fig/data/frontier_vgg.csv <==
eps,units,unitfrac,acc
0.300,3610,0.6879,0.9153
0.350,3233,0.6160,0.9018
0.400,2493,0.4750,0.1000
0.450,140,0.0267,0.1000
0.500,94,0.0179,0.1000
0.550,58,0.0111,0.1000
0.600,44,0.0084,0.1000

